Goal-Reaching Trajectory Design Near Danger with Piecewise Affine Reach-avoid Computation

Autonomous mobile robots must maintain safety, but should not sacrifice performance, leading to the classical reach-avoid problem: find a trajectory that is guaranteed to reach a goal and avoid obstacles. This paper addresses the near danger case, also known as a narrow gap, where the agent starts near the goal, but must navigate through tight obstacles that block its path. The proposed method builds off the common approach of using a simplified planning model to generate plans, which are then tracked using a high-fidelity tracking model and controller. Existing approaches use reachability analysis to overapproximate the error between these models and ensure safety, but doing so introduces numerical approximation error conservativeness that prevents goal-reaching. The present work instead proposes a Piecewise Affine Reach-avoid Computation (PARC) method to tightly approximate the reachable set of the planning model. PARC significantly reduces conservativeness through a careful choice of the planning model and set representation, along with an effective approach to handling time-varying tracking errors. The utility of this method is demonstrated through extensive numerical experiments in which PARC outperforms state-of-the-art reach avoid methods in near-danger goal reaching. Furthermore, in a simulated demonstration, PARC enables the generation of provably-safe extreme vehicle dynamics drift parking maneuvers. A preliminary hardware demo on a TurtleBot3 also validates the method.

==> README.txt <==
The supplementary materials contain the following contents:

1. <PARC_video.mp4>, a 2.5-minute video explaining the key method and results of this paper;

2. <PARC_appendix.pdf>, the appendix to the main paper, containing an expanded literature review, additional details to the notations and methodology, an expanded version of the proof, and additional experiment details.

3. <PARC_main.pdf>, an updated version of the main text of the paper. While preparing our supplement, we identified minor errors in the main text. Thus, we wish to provide a corrected version of the paper in the supplementary materials. We understand that the reviewers are not obliged to view the supplementary materials or include them in the assessment of the paper. We chose to include the corrected version here only for completeness' sake.

Changes to the main text are as follows:

ABSTRACT
a. Withdrew the claim of exactness of reachable set computation and instead stated claim of tightness of computation; expanded on the source of convservativenss.

I. INTRODUCTION
a. Withdrew the claim of exactness of reachable set computation and instead stated claim of tightness of computation; expanded on the source of convservativenss.

II. PRELIMINARIES
-A. Notation-
a. Fixed typos.

IV. PROPOSED METHOD
-C. PARC: Avoid Set without Tracking Error-
a. Updated Lemma 10
b. Updated definition of A in Theorem 11
-D. Estimating Tracking Error-
a. Changed empty sets in (34) and (35) to {0}.
-E. Incorporating Tracking Error into PARC
a. Updated definition of A in Theorem 17

V. EXPERIMENTS
a. Withdrew the claim of exactness of reachable set computation and replaced with discussion of tightness/conservativeness
-A. Impact of Planning Model Design-
a. Updated Fig. 4 and Fig. 5 with simulations using the correct experimental parameters from [15].
b. Added reference to additional experiments in Appendix.
-B. Impact of Planner-Tracker Cooperation-
a. Fixed typos.
-C. Impact of Tighter Planning Reachability-
a. Withdrew the claim of exactness of reachable set computation and replaced with discussion of tightness/conservativeness


